KNN-DBSCAN: a DBSCAN in high dimensions

Clustering is a fundamental task in machine learning. One of the most successful and broadly used algorithms is DBSCAN, a density-based clustering algorithm. DBSCAN requires $\epsilon$-nearest neighbor graphs of the input dataset, which are computed with range-search algorithms and spatial data structures like KD-trees. Despite many efforts to design scalable implementations for DBSCAN, existing work is limited to low-dimensional datasets, as constructing $\epsilon$-nearest neighbor graphs is expensive in high-dimensions. In this paper, we modify DBSCAN to enable use of $\kappa$-nearest neighbor graphs of the input dataset. The $\kappa$-nearest neighbor graphs are constructed using approximate algorithms based on randomized projections. Although these algorithms can become inaccurate or expensive in high-dimensions, they possess a much lower memory overhead than constructing $\epsilon$-nearest neighbor graphs. We delineate the conditions under which $k$NN-DBSCAN produces the same clustering as DBSCAN. We also present an efficient parallel implementation of the overall algorithm using OpenMP for shared memory and MPI for distributed memory parallelism. We present results on up to 16 billion points in 20 dimensions, and perform weak and strong scaling studies using synthetic data. Our code is efficient in both low and high dimensions. We can cluster one billion points in 3D in less than one second on 28K cores on the Frontera system at the Texas Advanced Computing Center (TACC). In our largest run, we cluster 65 billion points in 20 dimensions in less than 40 seconds using 114,688 x86 cores on TACC's Frontera system. Also, we compare with a state of the art parallel DBSCAN code; on 20d/4M point dataset, our code is up to 37$\times$ faster.

==> plots/mnist.txt <==
eps		NMI	n
0.369685767	0	0
0.554528651	0.143	1
0.739371534	0.226	1
0.924214418	0.235	1
1.01663586	0.247	3
1.109057301	0.25	4
1.201478743	0.27	7
1.386321627	0.08	1
1.663585952	0.005	1
1.848428835	0	1

==> plots/normal20D.txt <==
p	k10	k100	eps05	eps06	eps07
32	543.5	1049.5	5968	15273	36775.01394
64	284.7	526.47	3112	7728	19026.53873
256	74.15	137.25	768	2009	5093
512	38.58	71.78	388	1005	2635

==> plots/shared.txt <==
x	t1	t2	t3	cas
3D	1.03E+00	1.06E-01	6.25E-02	10.2
5D	1.33E+00	1.28E-01	4.80E-02	12
10D	1.74E+00	1.20E-01	4.85E-02	14.7

==> plots/strong_32D.txt <==
x	t1	t2	t3	t4	E_avg  ideal
4	10.1	6.38E-01	2.30E-04	2.25E+01	7.15E+02     33.238
16	4.6	2.30E-01	7.00E-04	6.75		282      8.3095575
64	1.55	1.24E-01	5.36E-03	1.52		84       2.077389375
256	5.40E-01 4.68E-01	3.08E-02	4.60E-01	2.30E+01    0.51934734375

==> plots/strong_3D.txt <==
x	t1	t2	t3	t4	E_avg ideal
4	1.84	3.14E-03	3.99E-02	1.16E-01	4.20E+00  1.99
16	3.67E-01	3.69E-03	1.92E-02	7.59E-02	2.40E+00     0.49976
64	1.86E-01	1.87E-03	2.66E-02	2.87E-02	1.03E+00     0.12494
256	3.45E-02	7.53E-03	6.85E-02	3.43E-02	4.50E-01      0.031235

==> plots/strong_5D.txt <==
x	t1	t2	t3	t4	E_avg ideal
4	2.91E0	5.97E-02	3.80E-02	2.13E+00	6.78E+01    5.1377
16	8.94E-01	3.97E-02	1.50E-02	6.10E-01	3.43E+01     1.284425
64	3.16E-01	2.51E-02	9.97E-03	0.264	1.34E+01    0.32110625
256	1.05E-01	1.54E-02	7.11E-02	1.15E-01	4.70E+00    0.080276562

==> plots/weak_20D.txt <==
x	t1	t2	t3	t4	E_avg
128M	11.6	7.16E-01 	3.28E-04	22.7	748
512M	11.7	7.19E-01	7.70E-04	18.4	748
2,048M	11.7	7.23E-01	3.23E-03	20.6	748
8,192M	11.8	7.32E-01	2.31E-02	19.8	748
65,536M  11.8   1.77      	3.54	    	22.7	748

==> plots/weak_3D.txt <==
x	t1	t2	t3	t4	E_avg
16M	1.41E-01	1.92E-03	3.46E-02	3.99E-02	1.16E+00
64M	1.86E-01	1.87E-03	2.66E-02	2.87E-02	1.03E+00
256M	1.42E-01	1.01E-02	8.51E-02	6.70E-02	9.30E-01
512M	1.78E-01	3.03E-02	1.67E-01	8.07E-02	8.70E-01
1,024M	1.82E-01	5.90E-02	3.50E-01	9.40E-02	8.70E-01

==> plots/weak_5D.txt <==
x	t1	t2	t3	t4	E_avg
16M	2.76E-01	2.20E-02	7.15E-03	0.3167	1.19E+01
64M	3.16E-01	2.51E-02	9.97E-03	0.264	1.34E+01
256M	3.26E-01	3.96E-02	8.86E-02	0.253	1.38E+01
512M	3.37E-01	4.90E-02	1.80E-01	0.28	1.37E+01
1,024M	3.39E-01	8.61E-02	3.93E-01	0.3417	1.35E+01
